Measurement of Dijet Production in Diffractive Deep-Inelastic ep Scattering at HERA

A measurement is presented of single- and double-differential dijet cross sections in diffractive deep-inelastic $ep$ scattering at HERA using data collected by the H1 experiment corresponding to an integrated luminosity of 290 pb^{-1}. The investigated phase space is spanned by the photon virtuality in the range of 4<Q^{2}<100 GeV^{2} and by the fractional proton longitudinal momentum loss x_pom<0.03. The resulting cross sections are compared with next-to-leading order QCD predictions based on diffractive parton distribution functions and the value of the strong coupling constant is extracted.

==> d14-200figures.txt <==
Figures:      1 2a 2b 2c 2d 3a 3b 4a 4b 5a 5b 6a 6b 7 8 9 10

